X-Ray Reflection Nebulae with Large Equivalent Widths of Neutral Iron Ka Line in the Sgr C Region

This paper reports on the first results of the Suzaku observation in the Sgr C region. We detected four diffuse clumps with strong line emission at 6.4keV, Ka from neutral or low-ionized Fe. One of them, M359.38-0.00, is newly discovered with Suzaku. The X-ray spectra of the two bright clumps, M359.43-0.07 and M359.47-0.15, after subtracting the Galactic center diffuse X-ray emission (GCDX), exhibit strong Ka line from FeI with large equivalent widths (EWs) of 2.0-2.2keV and clear Kb of FeI. The GCDX in the Sgr C region is composed of the 6.4keV- and 6.7keV-associated components. These are phenomenologically decomposed by taking relations between EWs of the 6.4keV and 6.7keV lines. Then the former EWs against the associated continuum in the bright clump regions are estimated to be 2.4(+2.3_-0.7)keV. Since the two different approaches give similar large EWs of 2keV, we strongly suggest that the 6.4keV clumps in the Sgr C region are due to X-ray reflection/fluorescence (the X-ray reflection nebulae).

==> README.txt <==
README Hiroshi Nakajima Osaka University
2008. 08. 27

1.˜_•¶Žó•t"ԍ†#3437_1
2.'†"ˆ@'å
3.560-0043 'åã•{–L'†Žs'ÒŒ"ŽR'¬1-1
  'åã'åŠw@—ŠwŒ¤‹†‰È@‰F'ˆ'n‹…‰ÈŠwêU
@TEL:06-6850-5478
  FAX:06-6850-5539
  Mail: nakajima@ess.sci.osaka-u.ac.jp
4.Title:X-Ray Reflection Nebulae with Large Equivalent Widths
        of Neutral Iron K-alpha Line in the Sgr C Region
  Authors:Hiroshi Nakajima, Takeshi Go Tsuru,
          Masayoshi Nobukawa, Hironori Matsumoto,
          Katsuji Koyama, Hiroshi Murakami,
          Atsushi Senda, Shigeo Yamauchi
5.draft_20080824.tex
  figure1.ps
  figure2a.ps
  figure2b.ps
  figure3a.ps
  figure3b.ps
  figure3c.ps
  figure4.ps
  figure5a.ps
  figure5b.ps
  figure6.ps
6.}'Í'S'ÄLinux'ō쐬'µ'Ü'µ'½B
7.Suzaku"ÁW†'ÉŒfÚ'ðŠó–]'µ'Ü'·B'æ'낵'­'¨Šè'¢'µ'Ü'·B

